Eventful Transformers: Leveraging Temporal Redundancy in Vision Transformers

Vision Transformers achieve impressive accuracy across a range of visual recognition tasks. Unfortunately, their accuracy frequently comes with high computational costs. This is a particular issue in video recognition, where models are often applied repeatedly across frames or temporal chunks. In this work, we exploit temporal redundancy between subsequent inputs to reduce the cost of Transformers for video processing. We describe a method for identifying and re-processing only those tokens that have changed significantly over time. Our proposed family of models, Eventful Transformers, can be converted from existing Transformers (often without any re-training) and give adaptive control over the compute cost at runtime. We evaluate our method on large-scale datasets for video object detection (ImageNet VID) and action recognition (EPIC-Kitchens 100). Our approach leads to significant computational savings (on the order of 2-4x) with only minor reductions in accuracy.

==> tables/kinetics.csv <==
Variant,$r$,Accuracy (\%),TFlops
Base model,--,79.06,3.360
Temporal,96,77.62,1.814
Temporal,48,75.88,1.016
Temporal,24,75.16,0.618


==> tables/runtime.csv <==
Model,Size,Variant,$r$,GPU,CPU
ViTDet,1024,Base model,--,86.6,5150
ViTDet,1024,Spatial,--,58.9,3116
ViTDet,1024,Temporal,512,69.9,3570
ViTDet,1024,Spatiotemporal,512,38.1,1682
ViTDet,672,Base model,--,28.3,1492
ViTDet,672,Spatial,--,23.3,1055
ViTDet,672,Temporal,256,21.6,838
ViTDet,672,Spatiotemporal,256,20.8,478
ViViT,320,Base model,--,950,5.45e4
ViViT,320,Temporal,50,545,2.15e4


==> tables/spatial_1024.csv <==
Variant,$r$,mAP50 (\%),GFlops
Base model,--,82.93,467.4
Spatial,--,80.15,388.1
Spatiotemporal,2048,80.14,217.0
Spatiotemporal,1536,80.07,169.3
Spatiotemporal,1024,79.50,121.0
Spatiotemporal,768,78.69,96.3
Spatiotemporal,512,76.96,70.9
Spatiotemporal,256,71.35,44.5


==> tables/spatial_672.csv <==
Variant,$r$,mAP50 (\%),GFlops
Base model,--,82.28,174.5
Spatial,--,79.86,159.7
Spatiotemporal,1024,79.85,98.2
Spatiotemporal,768,79.81,75.5
Spatiotemporal,512,79.47,52.8
Spatiotemporal,384,79.02,41.4
Spatiotemporal,256,77.90,29.8
Spatiotemporal,128,73.40,18.0


==> tables/threshold_policy.csv <==
Variant,$h$,mAP50 (\%),GFlops
Base model,--,82.93,467.4
Temporal,0.2,83.00,431.8
Temporal,1.0,82.75,294.1
Temporal,5.0,78.11,133.5


==> tables/vitdet.csv <==
Size,Variant,$r$,mAP50 (\%),GFlops
1024,Base model,--,82.93,467.4
1024,Our method,2048,82.94,294.9
1024,Our method,1536,82.79,225.9
1024,Our method,1024,82.00,156.8
1024,Our method,768,81.25,122.3
1024,Our method,512,79.38,87.8
1024,Our method,256,73.29,53.3
1024,Token-wise only,2048,82.97,294.1
1024,Token-wise only,1536,82.93,250.7
1024,Token-wise only,1024,82.58,207.3
1024,Token-wise only,768,82.08,185.7
1024,Token-wise only,512,81.11,164.0
1024,Token-wise only,256,76.60,142.3
1024,STGT,2048,82.92,294.1
1024,STGT,1536,82.60,250.7
1024,STGT,1024,81.25,207.3
1024,STGT,768,79.81,185.7
1024,STGT,512,76.70,164.0
1024,STGT,256,68.73,142.3
672,Base model,--,82.28,174.5
672,Our method,1024,82.23,115.1
672,Our method,768,82.21,87.9
672,Our method,512,81.84,60.7
672,Our method,384,81.43,47.1
672,Our method,256,80.16,33.5
672,Our method,128,75.19,19.9
672,Token-wise only,1024,82.28,111.9
672,Token-wise only,768,82.25,90.2
672,Token-wise only,512,82.01,68.5
672,Token-wise only,384,81.64,57.7
672,Token-wise only,256,80.76,46.8
672,Token-wise only,128,76.96,36.0
672,STGT,1024,82.28,111.9
672,STGT,768,81.95,90.2
672,STGT,512,80.45,68.5
672,STGT,384,78.71,57.7
672,STGT,256,75.57,46.8
672,STGT,128,68.13,36.0


==> tables/vivit.csv <==
Variant,Tuned $r$,Tested $r$,Accuracy (\%),TFlops
Base model,--,--,67.14,7.12
Temporal,200,280,66.77,5.49
Temporal,200,240,66.53,4.77
Temporal,200,200,66.02,4.05
Temporal,200,160,64.72,3.33
Temporal,200,120,62.23,2.62
Temporal,100,140,65.52,2.98
Temporal,100,120,64.51,2.62
Temporal,100,100,62.91,2.26
Temporal,100,80,60.76,1.90
Temporal,100,60,59.13,1.54
Temporal,50,70,61.27,1.72
Temporal,50,60,60.60,1.54
Temporal,50,50,59.91,1.36
Temporal,50,40,58.90,1.18
Temporal,50,30,58.05,1.00

